Investigation of weak-rates for odd-A nuclei for presupernova simulations

Calculating weak decay rates under stellar conditions for studying presupernova evolution of massive stars is a challenging task. Here we show the importance of odd A nuclei for presupernova simulations. In order to calculate the required nuclear matrix elements we apply the pn QRPA model in a deformed basis. Nuclear deformation, thought to play an integral role in calculation of associated weak decay rates, is taken into account in our model. We calculate Gamow Teller (GT) strength distributions, emission and positron capture rates for selected odd A nuclei. Our model does not employ the Brink Axel hypothesis as used in previous calculations of weak decay rates and we perform a state by state microscopic calculation of GT strength distributions from all parent excited states. Our calculated decay rates are in good agreement with large scale shell model calculations.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


